HAVOK Model Predictive Control for Time-Delay Systems with Applications to District Heating

A computationally efficient Model-Predictive Control (MPC) approach is proposed for systems with unknown delay using only input/output data. We use the Koopman operator framework and the related Hankel Alternative View of Koopman (HAVOK) algorithm to identify a model in a basis of projected time-delay coordinates and demonstrate a novel MPC structure that reduces and bounds the computational complexity. The proposed HAVOK-MPC approach is validated experimentally on a laboratory-scale District Heating System (DHS), demonstrating excellent prediction and tracking performance while only requiring knowledge of a conservative upper bound on the system delay.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> References.txt <==
Arbabi, H. and Mezic, I. (2017). Ergodic theory, dynamic
mode decomposition, and computation of spectral properties
of the Koopman operator. SIAM Journal on
Applied Dynamical Systems, 16(4), 2096–2126.
Baddoo, P.J., Herrmann, B., McKeon, B.J., Nathan Kutz,
J., and Brunton, S.L. (2023). Physics-informed dynamic
mode decomposition. Proceedings of the Royal Society
A, 479(2271), 20220576.
Bendtsen, J., Val, J., Kallesøe, C., and Krstic, M. (2017).
Control of district heating system with flow-dependent
delays. IFAC-PapersOnLine, 50(1).
Bresch-Pietri, D. and Krstic, M. (2014). Delay-adaptive
control for nonlinear systems. IEEE Transactions on
Automatic Control, 59(5), 1203–1218.
Brunton, S.L., Brunton, B.W., Proctor, J.L., Kaiser, E.,
and Kutz, J.N. (2016). Chaos as an intermittently forced
linear system. Nature Communications, 8(1).
Champion, K.P., Brunton, S.L., and Kutz, J.N. (2019).
Discovery of nonlinear multiscale systems: Sampling
strategies and embeddings. SIAM Journal on Applied
Dynamical Systems, 18(1), 312–333.
Cisneros, P.S., Datar, A., G¨ottsch, P., and Werner,
H. (2020). Data-driven quasi-LPV model predictive
control using Koopman operator techniques. IFACPapersOnLine,
53(2).
Dylewsky, D., Kaiser, E., Brunton, S.L., and Kutz, J.N.
(2022). Principal component trajectories for modeling
spectrally continuous dynamics as forced linear systems.
Physical Review E, 105(1).
Gabrielaitiene, I., Bøhm, B., and Sunden, B. (2007). Modelling
temperature dynamics of a district heating system
in naestved, denmark—a case study. Energy conversion
and management, 48(1), 78–86.
Goldschmidt, A., Kaiser, E., Dubois, J.L., Brunton, S.L.,
and Kutz, J.N. (2021). Bilinear dynamic mode decomposition
for quantum control. New Journal of Physics,
23(3), 033035.
Gu, K., Chen, J., and Kharitonov, V.L. (2003). Stability of
time-delay systems. Springer Science & Business Media.
Gugercin, S. and Antoulas, A. (2000). A comparative
study of 7 algorithms for model reduction. In Proceedings
of the 39th IEEE Conference on Decision and Control
(Cat. No.00CH37187), volume 3, 2367–2372 vol.3.
doi:10.1109/CDC.2000.914153.
Hansen, M., Stoustrup, J., and Bendtsen, J.D. (2011).
Modeling of nonlinear marine cooling systems with
closed circuit flow. IFAC Proceedings Volumes, 44(1),
5537–5542.
Hirsh, S.M., Ichinaga, S.M., Brunton, S.L., Nathan Kutz,
J., and Brunton, B.W. (2021). Structured time-delay
models for dynamical systems with connections to
Frenet–Serret frame. Proceedings of the Royal Society
A, 477(2254), 20210097.
Jerez, J.L., Kerrigan, E.C., and Constantinides, G.A.
(2011). A condensed and sparse QP formulation for
predictive control. In 2011 50th IEEE Conference on
Decision and Control and European Control Conference,
5217–5222. IEEE.
Koopman, B.O. (1931). Hamiltonian systems and transformation
in Hilbert space. Proceedings of the National
Academy of Sciences, 17(5), 315–318.
Korda, M. and Mezi´c, I. (2018). Linear predictors for
nonlinear dynamical systems: Koopman operator meets
model predictive control. Automatica, 93, 149–160.
Louw, J. and Jordaan, H. (2021). Data-driven system
identification and model predictive control of a multirotor
with an unknown suspended payload. IFACPapersOnLine,
54(21).
Mezi´c, I. (2005). Spectral properties of dynamical systems,
model reduction and decompositions. Nonlinear
Dynamics, 41(1), 309–325.
Mezi´c, I. and Banaszuk, A. (2004). Comparison of systems
with complex behavior. Physica D: Nonlinear Phenomena,
197(1-2), 101–133.
Mezi´c, I. and Surana, A. (2016). Koopman mode decomposition
for periodic/quasi-periodic time dependence.
IFAC-PapersOnLine, 49(18), 690–697.
Pannocchia, G., Gabiccini, M., and Artoni, A. (2015).
Offset-free MPC explained: novelties, subtleties, and
applications. IFAC-PapersOnLine, 48(23), 342–351.
Parlitz, U., Schumann-Bischoff, J., and Luther, S. (2014).
Local observability of state variables and parameters in
nonlinear modeling quantified by delay reconstruction.
Chaos: An Interdisciplinary Journal of Nonlinear Science,
24(2), 024411.
Proctor, J.L., Brunton, S.L., and Kutz, J.N. (2016). Dynamic
mode decomposition with control. SIAM Journal
on Applied Dynamical Systems, 15(1).
Schmid, P.J. (2010). Dynamic mode decomposition of
numerical and experimental data. Journal of fluid
mechanics, 656, 5–28.
Takens, F. (1981). Detecting strange attractors in turbulence.
In Dynamical systems and turbulence, Warwick
1980, 366–381. Springer.
Tu, J.H., Rowley, C.W., Luchtenburg, D.M., Brunton,
S.L., and Kutz, J.N. (2014). On dynamic mode decomposition:
Theory and applications. Journal of Computational
Dynamics, 1(2), 391–421.
Val Ledesma, J., Wisniewski, R., and Kallesøe, C.S.
(2021). Smart water infrastructures laboratory: Reconfigurable
test-beds for research in water infrastructures
management. Water, 13(13), 1875.
Werner, S. (2017). International review of district heating
and cooling. Energy, 137, 617–631.
Williams, M.O., Kevrekidis, I.G., and Rowley, C.W.
(2015). A data-driven approximation of the Koopman
operator: Extending dynamic mode decomposition.
Journal of Nonlinear Science, 25(6), 1307–1346.
